Prediction of $\textrm{CO}_2$ Adsorption in Nano-Pores with Graph Neural Networks

We investigate the graph-based convolutional neural network approach for predicting and ranking gas adsorption properties of crystalline Metal-Organic Framework (MOF) adsorbents for application in post-combustion capture of $\textrm{CO}_2$. Our model is based solely on standard structural input files containing atomistic descriptions of the adsorbent material candidates. We construct novel methodological extensions to match the prediction accuracy of classical machine learning models that were built with hundreds of features at much higher computational cost. Our approach can be more broadly applied to optimize gas capture processes at industrial scale.

==> data/attention.dat <==
1 0.8409
2 0.3217
3 0.2726
4 0.2718
5 0.2363
6 0.2259
7 0.2103
8 0.2026
9 0.1980
10 0.1789
11 0.1779
12 0.1647
13 0.1603
14 0.1638
15 0.1508
16 0.1527
17 0.1495
18 0.1486
19 0.1341
20 0.1463
21 0.1261
22 0.1247
23 0.1195
24 0.1159
25 0.1164
26 0.1084
27 0.1078
28 0.1105
29 0.1138
30 0.1029
31 0.0987
32 0.0952
33 0.0883
34 0.0981
35 0.0960
36 0.0835
37 0.0860
38 0.0849
39 0.0803
40 0.0769
41 0.0740
42 0.0716
43 0.0824
44 0.0721
45 0.0707
46 0.0818
47 0.0720
48 0.0822
49 0.0691
50 0.0666


==> data/edge.dat <==
1 0.5719
2 0.3524
3 0.3055
4 0.3034
5 0.2662
6 0.2563
7 0.2458
8 0.2367
9 0.2235
10 0.2113
11 0.2058
12 0.2010
13 0.1959
14 0.2004
15 0.1844
16 0.1875
17 0.1871
18 0.1811
19 0.1791
20 0.1848
21 0.1651
22 0.1594
23 0.1559
24 0.1531
25 0.1535
26 0.1478
27 0.1455
28 0.1556
29 0.1597
30 0.1446
31 0.1426
32 0.1385
33 0.1295
34 0.1323
35 0.1335
36 0.1249
37 0.1328
38 0.1270
39 0.1218
40 0.1170
41 0.1158
42 0.1142
43 0.1206
44 0.1102
45 0.1124
46 0.1083
47 0.1073
48 0.1112
49 0.1073
50 0.1104


==> data/geo.dat <==
1 0.5800
2 0.3359
3 0.2961
4 0.2505
5 0.2326
6 0.2150
7 0.1957
8 0.1941
9 0.1791
10 0.1756
11 0.1687
12 0.1578
13 0.1506
14 0.1434
15 0.1385
16 0.1392
17 0.1349
18 0.1402
19 0.1251
20 0.1232
21 0.1214
22 0.1307
23 0.1201
24 0.1058
25 0.0990
26 0.1008
27 0.0935
28 0.0916
29 0.0976
30 0.0846
31 0.1067
32 0.0870
33 0.0942
34 0.0785
35 0.0750
36 0.0712
37 0.0712
38 0.0692
39 0.0664
40 0.0693
41 0.0642
42 0.0632
43 0.0618
44 0.0606
45 0.0568
46 0.0666
47 0.0604
48 0.0524
49 0.0540
50 0.0580


==> data/multi.dat <==
1 2.1402
2 0.3808
3 0.2941
4 0.2332
5 0.2204
6 0.1876
7 0.1680
8 0.1636
9 0.1515
10 0.1362
11 0.1373
12 0.1257
13 0.1241
14 0.1144
15 0.1028
16 0.0953
17 0.0921
18 0.0905
19 0.0821
20 0.0789
21 0.0707
22 0.0720
23 0.0618
24 0.0620
25 0.0554
26 0.0603
27 0.0543
28 0.0496
29 0.0488
30 0.0445
31 0.0406
32 0.0436
33 0.0429
34 0.0410
35 0.0385
36 0.0351
37 0.0389
38 0.0343
39 0.0350
40 0.0425
41 0.0332
42 0.0282
43 0.0285
44 0.0299
45 0.0296
46 0.0272
47 0.0296
48 0.0270
49 0.0310
50 0.0252


==> data/orig.dat <==
1 0.6383
2 0.4333
3 0.3868
4 0.3668
5 0.3517
6 0.3391
7 0.3477
8 0.2970
9 0.3140
10 0.2915
11 0.2809
12 0.2753
13 0.2747
14 0.2631
15 0.2581
16 0.2695
17 0.2489
18 0.2423
19 0.2520
20 0.2517
21 0.2728
22 0.2304
23 0.2243
24 0.2282
25 0.2279
26 0.2334
27 0.2171
28 0.2140
29 0.2302
30 0.2080
31 0.2175
32 0.2199
33 0.2056
34 0.2090
35 0.2117
36 0.2017
37 0.2028
38 0.1967
39 0.2083
40 0.2025
41 0.2043
42 0.1988
43 0.2044
44 0.1968
45 0.1950
46 0.1979
47 0.1845
48 0.1824
49 0.1859
50 0.1975


==> data/ours.dat <==
1 0.8518
2 0.3072
3 0.2510
4 0.2120
5 0.2008
6 0.1816
7 0.1692
8 0.1571
9 0.1434
10 0.1300
11 0.1270
12 0.1214
13 0.1180
14 0.1079
15 0.1087
16 0.0954
17 0.0920
18 0.0849
19 0.0809
20 0.0771
21 0.0714
22 0.0659
23 0.0634
24 0.0640
25 0.0626
26 0.0575
27 0.0541
28 0.0509
29 0.0483
30 0.0449
31 0.0432
32 0.0424
33 0.0398
34 0.0394
35 0.0372
36 0.0359
37 0.0302
38 0.0295
39 0.0425
40 0.0306
41 0.0388
42 0.0379
43 0.0302
44 0.0272
45 0.0268
46 0.0262
47 0.0281
48 0.0286
49 0.0271
50 0.0238

